Multi-Task Learning with Group-Specific Feature Space Sharing

When faced with learning a set of inter-related tasks from a limited amount of usable data, learning each task independently may lead to poor generalization performance. Multi-Task Learning (MTL) exploits the latent relations between tasks and overcomes data scarcity limitations by co-learning all these tasks simultaneously to offer improved performance. We propose a novel Multi-Task Multiple Kernel Learning framework based on Support Vector Machines for binary classification tasks. By considering pair-wise task affinity in terms of similarity between a pair's respective feature spaces, the new framework, compared to other similar MTL approaches, offers a high degree of flexibility in determining how similar feature spaces should be, as well as which pairs of tasks should share a common feature space in order to benefit overall performance. The associated optimization problem is solved via a block coordinate descent, which employs a consensus-form Alternating Direction Method of Multipliers algorithm to optimize the Multiple Kernel Learning weights and, hence, to determine task affinities. Empirical evaluation on seven data sets exhibits a statistically significant improvement of our framework's results compared to the ones of several other Clustered Multi-Task Learning methods.

==> README.txt <==
===WHAT IS THIS?
This is a collection of LaTeX source files for producing a paper to be uploaded to and shared via ArXiv (www.arxiv.org). The sample content was drawn from one of Cong Li's papers.


===WHY USE ARXIV?
For two reasons:

(1) Some publishers (like IEEE, ACM, Elsevier, etc.) ask for subscription fees to access their papers. If you have an accepted paper with one of those publishers, you can increase the exposure of your work by creating a pre-print version of your paper and uploaded it to ArXiV, so that everyone has access to it.

(2) You came across a great idea, write a paper about it and you want to establish priority of the particular work you did. ArXiV submissions are date- & time-stamped.


===HOW TO USE THIS TEMPLATE
Follow these steps:

(1) Download the template bundle to a local directory and rename the directory file containing the bundle, as well as the main TeX file from ``ArXiVPaperTemplate'' to ``ArXiv20xxpaperY'' where xx stands for the year and Y is A, B, C, etc. This follows the ML^2's naming conventions.

(2) Create (or have somebody else create for you) a folder/project in SVN with the aforementioned name. You will be using this project to commit your paper source files.

(3) In your main TeX file you need to make the following changes:
(i) Populate appropriately the macros  TRtitle, \TRauthors, \TRAffiliations, \TRemails and \TRkeywords
(ii) Using the \input{} macro, include your source files and remove the remaining sample TeX files.

(4) Important: if you have your own macros and packages that you need to include, make the necessary changes in the *.sty files under the ``sty'' subdirectory; DO NOT just overwite these files (macros.sty, options.sty and packages.sty) with your own versions, as the project will then not compile. 

(5) Remove References.bib and replace it with your own *.bib file; if it does not have the same name, you must change the \bibliography{} line in the main TeX file.

(6) Rename the ``OWNER - xxxxx.txt'' file to your name.



